On the road to the radius valley: distinguishing between gas dwarfs and water worlds with young transiting exoplanets

The detection of young transiting exoplanets represents a new frontier in our understanding of planet formation and evolution. For the population of observed close-in sub-Neptunes, two proposed formation pathways can reproduce their observed masses and radii at $\sim$Gyr ages: the "gas dwarf" hypothesis and the "water world" hypothesis. We show that a sub-Neptune's size at early ages $\lesssim 100$ Myrs is strongly dependent on the bulk mean molecular weight within its envelope. As a result, gas dwarfs and water worlds should diverge in size at early ages since the mean molecular weight of gas dwarf envelopes is predicted to be smaller than that of water worlds. We construct population models under both scenarios that reproduce Kepler demographics in the age range $\sim1-10$ Gyrs. We find tentative evidence that the gas dwarf model is more consistent with the small population of young exoplanets $< 40$ Myrs from TESS. We show that planet radius is relatively insensitive to planet mass for young, puffy sub-Neptunes, meaning that well-characterised masses are not necessarily required to exploit the effects of mean molecular weight at the population level. We confirm the predicted difference in planet size between the models is also true under mixed-envelope scenarios, in which envelopes consist of mixtures of hydrogen and steam. We highlight that transit surveys of young exoplanets should target the youngest observable stellar clusters to exploit the effects of mean molecular weight.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
